Searching for the shadows of giants II: the effect of local ionisation on the Lyman-$\alpha$ absorption signatures of protoclusters at redshift $z\sim2.4$

Local variations in the intergalactic medium (IGM) neutral hydrogen fraction will affect the Ly-$\alpha$ absorption signature of protoclusters identified in tomographic surveys. Using the IllustrisTNG simulations, we investigate how the AGN proximity effect and hot, collisionally ionised gas arising from gravitational infall and black hole feedback changes the Ly-$\alpha$ absorption associated with $M_{z=0}\simeq10^{14}\,M_\odot$ protoclusters at $z\simeq2.4$. We find that protocluster galaxy overdensities exhibit a weak anti-correlation with Ly-$\alpha$ transmission in IGM transmission maps, but local HI ionisation enhancements due to hot $T>10^{6}\rm\,K$ gas or nearby AGN can disrupt this relationship within individual protoclusters. On average, however, we find that strong reductions in the IGM neutral fraction are limited to within $\lesssim 5h^{-1}\,\textrm{cMpc}$ of the dark matter haloes. Local ionisation enhancements will therefore have a minimal impact on the completeness of protocluster identification in tomographic surveys if smoothing Ly-$\alpha$ transmission maps over scales of $\sim4 h^{-1}\,\textrm{cMpc}$, as is typically done in observations. However, if calibrating the relationship between the matter density and Ly-$\alpha$ transmission in tomographic maps using simple analytical models for the Ly-$\alpha$ forest opacity, the presence of hot gas around haloes can still result in systematically lower estimates of $M_{z=0}$ for the most massive protoclusters.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
